Kurtosis-limited Sphere Shaping for Nonlinear Interference Noise Reduction in Optical Channels

Nonlinear interference (NLI) generated during the propagation of an optical waveform through the fiber depends on the fourth order standardized moment of the channel input distribution, also known as kurtosis. Probabilistically-shaped inputs optimized for the linear Gaussian channel have a Gaussian-like distribution with high kurtosis. For optical channels, this leads to an increase in NLI power and consequently, a decrease in effective signal-to-noise ratio (SNR). In this work, we propose kurtosis-limited enumerative sphere shaping (K-ESS) as an algorithm to generate low-kurtosis shaped inputs. Numerical simulations at a shaping blocklength of 108 amplitudes demonstrate that with K-ESS, it is possible to increase the effective SNRs by 0.4 dB in a single-span single-channel scenario at 400 Gbit/s. K-ESS offers also a twofold decrease in frame error rate with respect to Gaussian-channel-optimal sphere shaping.

==> EmaxKmaxPlane_n64.tikz <==
\begin{tikzpicture}[
line width=0.75pt,
block/.style={rectangle, rounded corners,draw,inner sep=2pt,minimum width=5mm, minimum height=9ex,font=\footnotesize,align=center},
line/.style = {draw,-,font=\footnotesize}
]

\tikzstyle{point-visible} = [debugpoint, minimum size = 2,fill=red] 
\tikzstyle{point-invisible} = [coordinate]
\tikzstyle{point} = [point-invisible] 
    
\pgfmathsetmacro{\dist}{2}
\pgfdeclareshape{debugpoint}{
    \inheritsavedanchors[from=circle]
    \anchor{center}{\centerpoint}
    \anchorborder{\centerpoint}
    \backgroundpath{
        \pgfpathcircle{\centerpoint}{\radius}
    }
}

\draw (0,0) rectangle (\dist,1.05*\dist);
\draw [-latex]  (\dist,0)-- (1.1*\dist,0) node[pos=1, below, font=\large] {\scalebox{1}{$\emax$}};
\draw [-latex]  (0,\dist)-- (0,1.15*\dist) node[pos=1, right] {\scalebox{1}{$\kmax$}};

\node[draw=black, label=above right:{{2 bit}}, inner sep=0pt, minimum size = 5, fill=black] at (\dist,1.05*\dist) (){};

\draw [black,dashed]  (0.6*\dist,1.1*\dist) -- (0.6*\dist,0.9*\dist) node[pos=0.5, above] {};

\draw [dotted,thin]  (0.6*\dist,0) -- (0.6*\dist,0.9*\dist){};

\node[] at (0.6*\dist,-0.05*\dist) () {\scalebox{1}{528}};
\node[rotate=90] at (-0.05*\dist,0.6*\dist) () {\scalebox{1}{10320}};

\draw [black,dashed]  (1.1*\dist,0.6*\dist) -- (0.9*\dist,0.6*\dist) node[pos=0.45, right,align=center] {1.5 bit \\ contour};

\draw [dotted,thin]  (0.9*\dist,0.6*\dist) -- (0,0.6*\dist) node[pos=0.72, above]{};
%--------------------
\draw [black,dashed]  (0.3*\dist,1.1*\dist) -- (0.3*\dist,0.7*\dist) node[pos=0.5, above] {};

\draw [black,dashed]  (0.7*\dist,0.3*\dist)-- (1.1*\dist,0.3*\dist) node[pos=1, right,align=center] {1.25};

\draw [dashed] (0.3*\dist,0.7*\dist) to[out=270,in=180] (0.7*\dist,0.3*\dist);

\node[draw=black, inner sep=0pt, minimum size = 9, diamond, fill=white] at (0.7*\dist,0.3*\dist) (bottomm){};

%--------------------
\draw [black,dashed]  (0.13*\dist,1.1*\dist) -- (0.13*\dist,0.5*\dist) node[pos=0.5, above] {};

\draw [black,dashed]  (0.5*\dist,0.13*\dist)-- (1.1*\dist,0.13*\dist) node[pos=1, right,align=center] {1.00};

\draw[dashed] (0.13*\dist,0.5*\dist) to[out=270,in=180] (0.5*\dist,0.13*\dist);

\node[draw=black, inner sep=0pt, minimum size = 9, diamond, fill=white] at (0.5*\dist,0.13*\dist) (bottommm){};

%------ 1.91 bit contour
\draw [black,dashed]  (0.83*\dist,1.1*\dist) -- (0.83*\dist,0.95*\dist) node[pos=0.5, above] {};

\draw [black,dashed]  (0.95*\dist,0.83*\dist) -- (1.1*\dist,0.83*\dist) node[pos=1, right,align=center] {1.91};

\draw[dashed] (0.83*\dist,0.95*\dist) to[out=270,in=180] (0.95*\dist,0.83*\dist);

\node[draw=black, inner sep=0pt, minimum size = 9, diamond, fill=white] at (0.95*\dist,0.83*\dist) (bottommm){};
    \node[] at (0.91*\dist,0.74*\dist) () {\scalebox{1}{\textcolor{black}{${1.50}$}}};

\node[draw=red, inner sep=0pt, minimum size = 8, circle, fill=white] at (0.83*\dist,0.95*\dist)(top){};
    \node[] at (0.72*\dist,0.98*\dist) () {\scalebox{1}{\textcolor{red}{${1.55}$}}};
%------
%------ mu4 decreases with arrow
\node[draw=none] at (0.02*\dist,0.22*\dist) (top2){};
\node[draw=none] at (0.21*\dist,0.03*\dist) (bottom2){};
\draw[-latex, very thick] (top2) to[out=290,in=160] (bottom2);
\node[] at (0.16*\dist,0.17*\dist) () {\scalebox{1.3}{${\mu_4\hspace{-0.1cm}\downarrow}$}};
%------ 

    \node[draw=red, inner sep=0pt, minimum size = 8, circle, fill=red] at (0.6*\dist,0.9*\dist) (top){};
    \node[draw=black, inner sep=0pt, minimum size = 9, diamond, fill=black] at (0.9*\dist,0.6*\dist) (bottom){};
    \draw[dashed] (top) to[out=270,in=180] (bottom);
\node[draw=blue, inner sep=0pt, minimum size = 9, regular polygon,regular polygon sides=3, fill=blue] at (0.68*\dist,0.68*\dist) (){};


\node[] at (0.46*\dist,0.9*\dist) () {\scalebox{1}{\textcolor{red}{${1.86}$}}};
\node[] at (0.22*\dist,0.78*\dist) () {\scalebox{1}{\textcolor{red}{${1.94}$}}};
\node[] at (0.23*\dist,0.4*\dist) () {\scalebox{1}{\textcolor{red}{${1.95}$}}};

\node[draw=red, inner sep=0pt, minimum size = 8, circle, fill=white] at (0.3*\dist,0.7*\dist) (top){};


\node[draw=red, inner sep=0pt, minimum size = 8, circle, fill=white] at (0.13*\dist,0.5*\dist) (top){};

\node[] at (0.66*\dist,0.55*\dist) () {\scalebox{1}{\textcolor{blue}{${1.65}$}}};
\node[] at (0.89*\dist,0.5*\dist) () {\scalebox{1}{\textcolor{black}{${1.58}$}}};

\node[] at (0.79*\dist,0.38*\dist) () {\scalebox{1}{\textcolor{black}{${1.60}$}}};

\node[] at (0.5*\dist,0.22*\dist) () {\scalebox{1}{\textcolor{black}{${1.54}$}}};

\end{tikzpicture}
